Teeth Localization and Lesion Segmentation in CBCT Images using SpatialConfiguration-Net and U-Net

The localization of teeth and segmentation of periapical lesions in cone-beam computed tomography (CBCT) images are crucial tasks for clinical diagnosis and treatment planning, which are often time-consuming and require a high level of expertise. However, automating these tasks is challenging due to variations in shape, size, and orientation of lesions, as well as similar topologies among teeth. Moreover, the small volumes occupied by lesions in CBCT images pose a class imbalance problem that needs to be addressed. In this study, we propose a deep learning-based method utilizing two convolutional neural networks: the SpatialConfiguration-Net (SCN) and a modified version of the U-Net. The SCN accurately predicts the coordinates of all teeth present in an image, enabling precise cropping of teeth volumes that are then fed into the U-Net which detects lesions via segmentation. To address class imbalance, we compare the performance of three reweighting loss functions. After evaluation on 144 CBCT images, our method achieves a 97.3% accuracy for teeth localization, along with a promising sensitivity and specificity of 0.97 and 0.88, respectively, for subsequent lesion detection.

==> Figures/LA_Component.tikz <==
\begin{tikzpicture}[
    empty/.style={align=center, minimum size=1cm},
    emptysmall/.style={align=center, minimum size=1mm, inner sep=0mm},
    perm1/.style={rectangle, draw=black, fill=black!5, align=center, minimum width=0.6cm, minimum height=3cm},
    perm2/.style={rectangle, draw=black, fill=black!5, align=center, pattern=north east lines,pattern color=black!8, minimum width=0.6cm, minimum height=3cm},
    op/.append style={minimum size=2ex},
    layer/.style={rectangle, draw=black, fill=black!1, align=center, minimum width=2cm, minimum height=2cm},
    xoralt/.style={draw,circle,append after command={
                 [shorten >=\pgflinewidth, shorten <=\pgflinewidth]
                 (\tikzlastnode.north) edge (\tikzlastnode.south)
                 (\tikzlastnode.east) edge (\tikzlastnode.west)
                }},
    layer2/.style={rectangle, draw=black, fill=black!1, align=center, minimum width=1.5cm, minimum height=1.5cm},
    layer3/.style={rectangle, draw=black, fill=black!1, align=center, minimum width=1cm, minimum height=1cm}
]

    %%% LEVEL 1
    % layers
    \foreach \i [evaluate = \i as \firsti using int(\i), evaluate = \i as \secondi using int(\i+5), evaluate = \i as \thirdi using int(\i+10), evaluate = \i as \fourthi using int(\i+15)] in {0,...,4} {
        \node[layer] (layer\firsti) at (0 -\i * 0.1, -\i * 0.1) {};
        \node[layer] (layer\secondi) at (4 -\i * 0.1, -\i * 0.1) {};
        \node[layer] (layer\thirdi) at (8 -\i * 0.1, -\i * 0.1) {};
        \node[layer] (layer\fourthi) at (14 -\i * 0.1, -\i * 0.1) {};
    }
    
    % white space 
    \node[] () [above = 4em] at (layer0.north) {};
    
    % XOR symbols
    \node[xoralt] (xoralt1) at ($(layer19.west)-(2,0)$) {};
    
    % small dot
    \node (smalldot) at ($(xoralt1.north)+(8.1,2)$) [circle,fill,inner sep=3pt, color=green!40!gray]{};
    
    % convolutions 
    \draw [-latex,line width=3pt,color=green!40!gray] ($(layer4.west)+(-3,0)$) -- (layer4.west);
    \draw [-latex,line width=3pt,color=green!40!gray] (layer4.east) -- (layer9.west);
    \draw [-latex,line width=3pt,color=green!40!gray] (layer9.east) -- (layer14.west);
    \draw [-,line width=3pt,color=green!40!gray] (xoralt1.north) -- ($(xoralt1.north)+(0,2)$) -- ($(xoralt1.north)+(10,2)$);
    
    % downsampling arrow to the SC component
    \draw [-latex,line width=3pt,color=cyan!50!gray] (smalldot.south) -- ($(smalldot.south)+(0,-3.85)$);
    
    % pixel-wise addition arrows
    \draw [-latex,line width=3pt,color=orange] (layer14.east) -- (xoralt1.west);
    \draw [-latex,line width=3pt,color=orange] (layer19.west) -- (xoralt1.east);
    
    % horizontal line
    \draw [color=black!20] ($(layer4.south)+(-1,-1)$) -- ($(layer19.south)+(1,-1)$);
    
    
    %%% LEVEL 2
    % layers
    \foreach \i [evaluate = \i as \firsti using int(\i), evaluate = \i as \secondi using int(\i+5), evaluate = \i as \thirdi using int(\i+10), evaluate = \i as \fourthi using int(\i+15)] in {0,...,4} {
        \node[layer2] (layer2\firsti) at (4 -\i * 0.1, -4 -\i * 0.1) {};
        \node[layer2] (layer2\secondi) at (7 -\i * 0.1, -4 -\i * 0.1) {};
        \node[layer2] (layer2\thirdi) at (10 -\i * 0.1, -4 -\i * 0.1) {};
        \node[layer2] (layer2\fourthi) at (14 -\i * 0.1, -4 -\i * 0.1) {};
    }
    
    % XOR symbols
    \node[xoralt] (xoralt2) at ($(layer219.west)-(1.25,0)$) {};
    
    % downsampling
    \draw [-latex,line width=3pt,color=cyan!50!gray] ($(layer9.south)$) -- ($(layer9.south)+(0,-1.85)$);
    
    % convolutions 
    \draw [-latex,line width=3pt,color=green!40!gray] (layer24.east) -- (layer29.west);
    \draw [-latex,line width=3pt,color=green!40!gray] (layer29.east) -- (layer214.west);

    % pixel-wise addition arrows
    \draw [-latex,line width=3pt,color=orange] (layer214.east) -- (xoralt2.west);
    \draw [-latex,line width=3pt,color=orange] (layer219.west) -- (xoralt2.east);
    
    % upsampling
    \draw [-latex,line width=3pt,color=yellow!120!gray] (xoralt2.north) -- ($(xoralt2.north)+(0,1.5)$) -- ($(xoralt2.north)+(2,1.5)$) -- (layer19.south);
    
    % horizontal lines
    \draw [color=black!20] ($(layer24.south)+(-1,-0.75)$) -- ($(layer219.south)+(1,-0.75)$);
    \draw [color=black!20] ($(layer24.south)+(-1,-1.25)$) -- ($(layer219.south)+(1,-1.25)$);

    
    %%% LEVEL 3
    \foreach \i [evaluate = \i as \firsti using int(\i), evaluate = \i as \secondi using int(\i+5), evaluate = \i as \thirdi using int(\i+10), evaluate = \i as \fourthi using int(\i+15)] in {0,...,4} {
        \node[layer3] (layer3\firsti) at (7 -\i * 0.1, -7.5 -\i * 0.1) {};
        \node[layer3] (layer3\secondi) at (9 -\i * 0.1, -7.5 -\i * 0.1) {};
        \node[layer3] (layer3\thirdi) at (11 -\i * 0.1, -7.5 -\i * 0.1) {};
    }
    
    % downsampling
    \draw [-latex,line width=3pt,color=cyan!50!gray] ($(layer29.south)$) -- ($(layer29.south)+(0,-1.8)$);
    
    % convolutions 
    \draw [-latex,line width=3pt,color=green!40!gray] (layer34.east) -- (layer39.west);
    \draw [-latex,line width=3pt,color=green!40!gray] (layer39.east) -- (layer314.west);
    
    % upsampling
    \draw [-latex,line width=3pt,color=yellow!120!gray] (layer314.east) -- ($(layer314.east)+(2.5,0)$) -- (layer219.south);
    
    % white space at the end
    \node[] () [below = 2em] at (layer314.south) {};

\end{tikzpicture}


==> Figures/Method_Overview.tikz <==
\begin{tikzpicture}
    % LA architecture
    \node[inner sep=0pt] (la_architecture) at (0,0)
        {\scalebox{0.2}{\input{Figures/LA_Component.tikz}}};
    
    % SCN rectangle   
    \draw[dotted] (-2.25,-1.2) rectangle (5.4,1.2);
        
    % LA rectangle
    %\draw[dotted] (-2.25,-1.1) rectangle (1.7,1.1);
    
    % SC rectangle
    %\draw[dotted] (1.9,-0.5) rectangle ++(3.6,1);

    % SC architecture
    \node[inner sep=0pt] (sc_architecture) at (3.5, 0.35)
        {\scalebox{0.2}{\input{Figures/SC_Component.tikz}}};
        
    % input image
    \node[inner sep=0pt] (input_image) at ($(la_architecture.west)+(-1.1,0.55)$)
        {\includegraphics[scale = 0.5]{Figures/scn_input_image.PNG}};
        
    % input text node
    \node[] (input_text) at ($(input_image.north)-(0,-0.25)$) {\tiny \textsf{INPUT}};
    
    % SCN output image
    \node[inner sep=0pt] (scn_output_image) at ($(la_architecture.east)+(4.5,0.55)$)
        {\includegraphics[scale = 0.5]{Figures/scn_output_image.PNG}};
        
    % SCN output text node
    \node[] (input_text) at ($(scn_output_image.north)-(0,-0.25)$) {\tiny \textsf{Pred. coordinates}};
    
    % arrow to the SCN output image
    \draw [-latex,semithick,color=black!50] ($(scn_output_image.west)+(-0.98,0.45)$) -- ($(scn_output_image.west)+(-0.3,0.45)$) -- ($(scn_output_image.west)+(-0.3,0)$) -- (scn_output_image.west);
    
    % SCN text node
    \node[] (scn-text_node) at  ($(la_architecture.north)+(2,0.4)$) {\textsf{SCN}};
    
    % arrow - cropping
    \draw [dashed,->,color=black!50] ($(scn_output_image.south)+(0,0)$) -- ($(scn_output_image.south)+(0,-1.5)$) -- ($(scn_output_image.south)+(-7.72,-1.5)$) -- ($(scn_output_image.south)+(-7.72,-2.2)$);
    
    % cropping text node
    \node[] (output_text_node) at ($(scn_output_image.south)+(-4.3,-1.3)$) {\tiny \textsf{CROPPING}};
    
    % U-Net architecture
    \node[inner sep=0pt] (u-net) at ($(scn_output_image.south)+(-5.35,-3.7)$)
        {\scalebox{0.2}{\input{Figures/U-Net.tikz}}};
        
    % cropped input text node
    \node[] (cropped_input_text_node) at ($(u-net.west)+(0.8,-0.3)$) {\tiny \textsf{Cropped image}};
    
    % OUTPUT text node
    \node[] (output_text_node) at ($(u-net.east)+(-0.78, 1.7)$) {\tiny \textsf{OUTPUT}};
    
    % U-Net text node
    \node[] (u-net-text_node) at ($(u-net.north)+(-0.1,0)$) {\textsf{U-Net}};
    
    % U-Net rectangle   
    %\draw[dotted] (0.15,-2.7) rectangle (3.25,-5.6);
    
\end{tikzpicture}


==> Figures/SCN/LA_Architecture.tikz <==
\begin{tikzpicture}[
    empty/.style={align=center, minimum size=1cm},
    emptysmall/.style={align=center, minimum size=1mm, inner sep=0mm},
    perm1/.style={rectangle, draw=black, fill=black!5, align=center, minimum width=0.6cm, minimum height=3cm},
    perm2/.style={rectangle, draw=black, fill=black!5, align=center, pattern=north east lines,pattern color=black!8, minimum width=0.6cm, minimum height=3cm},
    op/.append style={minimum size=2ex},
    layer/.style={rectangle, draw=black, fill=black!1, align=center, minimum width=2cm, minimum height=2cm},
    xoralt/.style={draw,circle,append after command={
                 [shorten >=\pgflinewidth, shorten <=\pgflinewidth]
                 (\tikzlastnode.north) edge (\tikzlastnode.south)
                 (\tikzlastnode.east) edge (\tikzlastnode.west)
                }},
    layer2/.style={rectangle, draw=black, fill=black!1, align=center, minimum width=1.5cm, minimum height=1.5cm},
    layer3/.style={rectangle, draw=black, fill=black!1, align=center, minimum width=1cm, minimum height=1cm}
]

    %%% LEVEL 1
    % Layers
    \foreach \i [evaluate = \i as \firsti using int(\i), evaluate = \i as \secondi using int(\i+5), evaluate = \i as \thirdi using int(\i+10), evaluate = \i as \fourthi using int(\i+15)] in {0,...,4} {
        \node[layer] (layer\firsti) at (0 -\i * 0.1, -\i * 0.1) {};
        \node[layer] (layer\secondi) at (4 -\i * 0.1, -\i * 0.1) {};
        \node[layer] (layer\thirdi) at (8 -\i * 0.1, -\i * 0.1) {};
        \node[layer] (layer\fourthi) at (14 -\i * 0.1, -\i * 0.1) {};
    }
    
    % white space 
    \node[] () [above = 4em] at (layer0.north) {};
    
    % Texts
    %\node[emptysmall] (input) at ($(layer4.west)-(2,0)$) {\Large Input};
    %\node[emptysmall] (hla) at (18,1.8) {\Large\(H^\mathrm{LA}\)};
    
    % XOR symbols
    \node[xoralt] (xoralt1) at ($(layer19.west)-(2,0)$) {};
    
    % Convolutions 
    \draw [-latex,ultra thick,color=green!40!gray] ($(layer4.west)+(-4,0)$) -- (layer4.west);
    \draw [-latex,ultra thick,color=green!40!gray] (layer4.east) -- (layer9.west);
    \draw [-latex,ultra thick,color=green!40!gray] (layer9.east) -- (layer14.west);
    \draw [-latex,ultra thick,color=green!40!gray] (xoralt1.north) -- ($(xoralt1.north)+(0,2)$) -- ($(xoralt1.north)+(8,2)$);

    % Pixel-wise addition arrows
    \draw [-latex,ultra thick,color=orange] (layer14.east) -- (xoralt1.west);
    \draw [-latex,ultra thick,color=orange] (layer19.west) -- (xoralt1.east);
    
    % Horizontal line
    \draw [color=black!20] ($(layer4.south)+(-1,-1)$) -- ($(layer19.south)+(1,-1)$);
    
    
    %%% LEVEL 2
    % Layers
    \foreach \i [evaluate = \i as \firsti using int(\i), evaluate = \i as \secondi using int(\i+5), evaluate = \i as \thirdi using int(\i+10), evaluate = \i as \fourthi using int(\i+15)] in {0,...,4} {
        \node[layer2] (layer2\firsti) at (4 -\i * 0.1, -4 -\i * 0.1) {};
        \node[layer2] (layer2\secondi) at (7 -\i * 0.1, -4 -\i * 0.1) {};
        \node[layer2] (layer2\thirdi) at (10 -\i * 0.1, -4 -\i * 0.1) {};
        \node[layer2] (layer2\fourthi) at (14 -\i * 0.1, -4 -\i * 0.1) {};
    }
    
    % XOR symbols
    \node[xoralt] (xoralt2) at ($(layer219.west)-(1.25,0)$) {};
    
    % Downsampling
    \draw [-latex,ultra thick,color=cyan!50!gray] ($(layer9.south)$) -- ($(layer9.south)+(0,-1.85)$);
    
    % Convolutions 
    \draw [-latex,ultra thick,color=green!40!gray] (layer24.east) -- (layer29.west);
    \draw [-latex,ultra thick,color=green!40!gray] (layer29.east) -- (layer214.west);

    % Pixel-wise addition arrows
    \draw [-latex,ultra thick,color=orange] (layer214.east) -- (xoralt2.west);
    \draw [-latex,ultra thick,color=orange] (layer219.west) -- (xoralt2.east);
    
    % Upsampling
    \draw [-latex,ultra thick,color=yellow!120!gray] (xoralt2.north) -- ($(xoralt2.north)+(0,1.5)$) -- ($(xoralt2.north)+(2,1.5)$) -- (layer19.south);
    
    % Horizontal lines
    \draw [color=black!20] ($(layer24.south)+(-1,-0.75)$) -- ($(layer219.south)+(1,-0.75)$);
    \draw [color=black!20] ($(layer24.south)+(-1,-1.25)$) -- ($(layer219.south)+(1,-1.25)$);

    
    %%% LEVEL 3
    \foreach \i [evaluate = \i as \firsti using int(\i), evaluate = \i as \secondi using int(\i+5), evaluate = \i as \thirdi using int(\i+10), evaluate = \i as \fourthi using int(\i+15)] in {0,...,4} {
        \node[layer3] (layer3\firsti) at (7 -\i * 0.1, -7.5 -\i * 0.1) {};
        \node[layer3] (layer3\secondi) at (9 -\i * 0.1, -7.5 -\i * 0.1) {};
        \node[layer3] (layer3\thirdi) at (11 -\i * 0.1, -7.5 -\i * 0.1) {};
    }
    
    % Downsampling
    \draw [-latex,ultra thick,color=cyan!50!gray] ($(layer29.south)$) -- ($(layer29.south)+(0,-1.8)$);
    
    % Convolutions 
    \draw [-latex,ultra thick,color=green!40!gray] (layer34.east) -- (layer39.west);
    \draw [-latex,ultra thick,color=green!40!gray] (layer39.east) -- (layer314.west);
    
    % Upsampling
    \draw [-latex,ultra thick,color=yellow!120!gray] (layer314.east) -- ($(layer314.east)+(2.5,0)$) -- (layer219.south);
    
    % White space at the end
    \node[] () [below = 2em] at (layer314.south) {};

\end{tikzpicture}


==> Figures/SCN/SC_Architecture.tikz <==
\begin{tikzpicture}[
  empty/.style={align=center, minimum size=1cm},
  emptysmall/.style={align=center, minimum size=1mm, inner sep=0mm},
  perm1/.style={rectangle, draw=black, fill=black!5, align=center, minimum width=0.6cm, minimum height=3cm},
  perm2/.style={rectangle, draw=black, fill=black!5, align=center, pattern=north east lines,pattern color=black!8, minimum width=0.6cm, minimum height=3cm},
  op/.append style={minimum size=2ex},
  layer/.style={rectangle, draw=black, fill=black!1, align=center, minimum width=2cm, minimum height=2cm},
]

    % Layers
    \foreach \i [evaluate = \i as \firsti using int(\i), evaluate = \i as \secondi using int(\i+5), evaluate = \i as \thirdi using int(\i+10), evaluate = \i as \fourthi using int(\i+15)] in {0,...,4} {
        \node[layer] (layer\firsti) at (0 -\i * 0.1, -\i * 0.1) {};
        \node[layer] (layer\secondi) at (4 -\i * 0.1, -\i * 0.1) {};
        \node[layer] (layer\thirdi) at (10 -\i * 0.1, -\i * 0.1) {};
        \node[layer] (layer\fourthi) at (14 -\i * 0.1, -\i * 0.1) {};
    }
    
    % white space 
    \node[] () [above = 4em] at (layer0.north) {};
    
    % Connection arrows
    \draw [-latex,ultra thick,color=green!40!gray] (layer4.east) -- (layer9.west);
    \draw [-latex,dashed,ultra thick,color=green!40!gray] (layer9.east) -- (layer14.west);
    \draw [-latex,ultra thick,color=green!40!gray] (layer14.east) -- (layer19.west);
    
    % Texts
    %\node[emptysmall] (hla) at (-2,1.8) {\(H^\mathrm{LA}\)};
    %\node[emptysmall] (hsc) at (16,1.8) {\(H^\mathrm{SC}\)};
    
    % Text arrows
    \draw [-latex,ultra thick,color=cyan!50!gray] (-2.2, 1.8) -- (0,1.8) -- (layer0.north);
    \draw [-latex,ultra thick,color=yellow!120] (layer15.north) -- (14,1.8) -- (18,1.8);
    
    % White space at the end
    \node[] () [below = 2em] at (layer1.south) {};


\end{tikzpicture}


==> Figures/SC_Component.tikz <==
\begin{tikzpicture}[
  empty/.style={align=center, minimum size=1cm},
  emptysmall/.style={align=center, minimum size=1mm, inner sep=0mm},
  perm1/.style={rectangle, draw=black, fill=black!5, align=center, minimum width=0.6cm, minimum height=3cm},
  perm2/.style={rectangle, draw=black, fill=black!5, align=center, pattern=north east lines,pattern color=black!8, minimum width=0.6cm, minimum height=3cm},
  op/.append style={minimum size=2ex},
  layer/.style={rectangle, draw=black, fill=black!1, align=center, minimum width=2cm, minimum height=2cm},
]

    % layers
    \foreach \i [evaluate = \i as \firsti using int(\i), evaluate = \i as \secondi using int(\i+5), evaluate = \i as \thirdi using int(\i+10), evaluate = \i as \fourthi using int(\i+15)] in {0,...,4} {
        \node[layer] (layer\firsti) at (0 -\i * 0.1, -\i * 0.1) {};
        \node[layer] (layer\secondi) at (4 -\i * 0.1, -\i * 0.1) {};
        \node[layer] (layer\thirdi) at (10 -\i * 0.1, -\i * 0.1) {};
        \node[layer] (layer\fourthi) at (14 -\i * 0.1, -\i * 0.1) {};
    }
    
    % white space 
    \node[] () [above = 4em] at (layer0.north) {};
    
    % Connection arrows
    \draw [-latex,line width=3pt,color=green!40!gray] (layer4.east) -- (layer9.west);
    \draw [-latex,dashed,line width=3pt,color=green!40!gray] (layer9.east) -- (layer14.west);
    \draw [-latex,line width=3pt,color=green!40!gray] (layer14.east) -- (layer19.west);
    
    % dot node \odot
    \node[] (dot) at ($(layer15.north)+(0,4.07)$) {\scalebox{4.0} {$\odot$}};
    
    % input/output arrows
    \draw [-latex,line width=3pt,color=yellow!120] (layer15.north) -- (dot.south);

    % H_LA arrow to the dot node
    \draw [-latex,line width=3pt,color=green!40!gray] ($(dot.east)+(-15.2,0)$) -- (dot.west);
    
    % Output arrow to the prediction image
    %\draw [-latex,ultra thick,color=green!40!gray] (dot.east) -- ($(dot.east)+(2.5,0)$);
    
    % white space at the end
    \node[] () [below = 2em] at (layer1.south) {};


\end{tikzpicture}


==> Figures/U-Net.tikz <==
\begin{tikzpicture}[
  empty/.style={align=center, minimum size=1cm},
  emptysmall/.style={align=center, minimum size=1mm, inner sep=0mm},
  perm1/.style={rectangle, draw=black, fill=black!5, align=center, minimum width=0.6cm, minimum height=3cm},
  perm2/.style={rectangle, draw=black, fill=black!5, align=center, pattern=north east lines,pattern color=black!8, minimum width=0.6cm, minimum height=3cm},
  op/.append style={minimum size=2ex},
  rect1/.style={rectangle, draw=black, fill=black!5, align=center, minimum width=0.1cm, minimum height=3cm, inner sep=0mm},
  rect2/.style={rectangle, draw=black, fill=black!5, align=center, minimum width=0.2cm, minimum height=2.5cm, inner sep=0mm},
  rect3/.style={rectangle, draw=black, fill=black!5, align=center, minimum width=0.3cm, minimum height=1.5cm, inner sep=0mm},
  rect4/.style={rectangle, draw=black, fill=black!5, align=center, minimum width=0.4cm, minimum height=1cm, inner sep=0mm},
  rect5/.style={rectangle, draw=black, fill=black!5, align=center, minimum width=0.7cm, minimum height=0.5cm, inner sep=0mm},
  rect6/.style={rectangle, draw=black, fill=black!5, align=center, minimum width=0.01cm, minimum height=3cm, inner sep=0mm}
]
    
    % input convolutions
    \node[rect6] (rect1_1) at (0, 0) {};
    
    % input image node
    \node[inner sep=0pt] (input) at (-5.1, 0.23) {\includegraphics[scale = 2.55]{Figures/u-net_input_image.PNG}};
    
    % dashed line
    \draw [-latex,dashed,color=black!70] ($(input.north east)+(-0.03, -0.55)$) -- (rect1_1.north);
    \draw [-latex,dashed,color=black!70] ($(input.south east)+(-0.03, 0.05)$) -- (rect1_1.south);
    
    % input text
    %\node[inner sep=0pt] (input_text) at ($(input.south)+(0, -0.7)$) {\LARGE Cropped %image};

    % white space
    \node[] () [above = 1.5em] at (rect1_1.north) {};
    
    \node[rect1] (rect1_2) at (0.5, 0) {};
    \node[rect1] (rect1_3) at (1.0, 0) {};
    \draw [-latex,ultra thick,color=green!40!gray] (rect1_1.east) -- (rect1_2.west);
    \draw [-latex,ultra thick,color=green!40!gray] (rect1_2.east) -- (rect1_3.west);
    
    % downsampling convolutions
    \node[rect2] (rect2_1) at ($(rect1_3.south)+(0, -2)$) {};
    \node[rect2] (rect2_2) at ($(rect1_3.south)+(0.6, -2)$) {};
    \node[rect2] (rect2_3) at ($(rect1_3.south)+(1.2, -2)$) {};
    \draw [-latex,ultra thick,color=cyan!50!gray] (rect1_3.south) -- (rect2_1.north);
    \draw [-latex,ultra thick,color=green!40!gray] (rect2_1.east) -- (rect2_2.west);
    \draw [-latex,ultra thick,color=green!40!gray] (rect2_2.east) -- (rect2_3.west);
    
    % downsampling convolutions
    \node[rect3] (rect3_1) at ($(rect2_3.south)+(0, -1.5)$) {};
    \node[rect3] (rect3_2) at ($(rect2_3.south)+(0.7, -1.5)$) {};
    \node[rect3] (rect3_3) at ($(rect2_3.south)+(1.4, -1.5)$) {};
    \draw [-latex,ultra thick,color=cyan!50!gray] (rect2_3.south) -- (rect3_1.north);
    \draw [-latex,ultra thick,color=green!40!gray] (rect3_1.east) -- (rect3_2.west);
    \draw [-latex,ultra thick,color=green!40!gray] (rect3_2.east) -- (rect3_3.west);
    
    % downsampling convolutions
    \node[rect4] (rect4_1) at ($(rect3_3.south)+(0, -1.25)$) {};
    \node[rect4] (rect4_2) at ($(rect3_3.south)+(0.8, -1.25)$) {};
    \node[rect4] (rect4_3) at ($(rect3_3.south)+(1.6, -1.25)$) {};
    \draw [-latex,ultra thick,color=cyan!50!gray] (rect3_3.south) -- (rect4_1.north);
    \draw [-latex,ultra thick,color=green!40!gray] (rect4_1.east) -- (rect4_2.west);
    \draw [-latex,ultra thick,color=green!40!gray] (rect4_2.east) -- (rect4_3.west);
    
    % downsampling convolutions
    \node[rect5] (rect5_1) at ($(rect4_3.south)+(0, -1)$) {};
    \node[rect5] (rect5_2) at ($(rect4_3.south)+(1.2, -1)$) {};
    \node[rect5] (rect5_3) at ($(rect4_3.south)+(2.4, -1)$) {};
    \draw [-latex,ultra thick,color=cyan!50!gray] (rect4_3.south) -- (rect5_1.north);
    \draw [-latex,ultra thick,color=green!40!gray] (rect5_1.east) -- (rect5_2.west);
    \draw [-latex,ultra thick,color=green!40!gray] (rect5_2.east) -- (rect5_3.west);
    
    % upsampling
    \node[rect4] (rect4_4) at ($(rect4_3.west)+(2.6, 0)$) {};
    \node[rect4] (rect4_5) at ($(rect4_3.west)+(3.4, 0)$) {};
    \node[rect4] (rect4_6) at ($(rect4_3.west)+(4.2, 0)$) {};
    \draw [-latex,ultra thick,color=yellow!120!gray] (rect5_3.north) -- (rect4_4.south);
    \draw [-latex,ultra thick,color=green!40!gray] (rect4_4.east) -- (rect4_5.west);
    \draw [-latex,ultra thick,color=green!40!gray] (rect4_5.east) -- (rect4_6.west);
    
    % upsampling
    \node[rect3] (rect3_4) at ($(rect3_3.west)+(5.75, 0)$) {};
    \node[rect3] (rect3_5) at ($(rect3_3.west)+(6.45, 0)$) {};
    \node[rect3] (rect3_6) at ($(rect3_3.west)+(7.15, 0)$) {};
    \draw [-latex,ultra thick,color=yellow!120!gray] (rect4_6.north) -- (rect3_4.south);
    \draw [-latex,ultra thick,color=green!40!gray] (rect3_4.east) -- (rect3_5.west);
    \draw [-latex,ultra thick,color=green!40!gray] (rect3_5.east) -- (rect3_6.west);
    
    % upsampling
    \node[rect2] (rect2_4) at ($(rect2_3.west)+(8.5, 0)$) {};
    \node[rect2] (rect2_5) at ($(rect2_3.west)+(9.1, 0)$) {};
    \node[rect2] (rect2_6) at ($(rect2_3.west)+(9.7, 0)$) {};
    \draw [-latex,ultra thick,color=yellow!120!gray] (rect3_6.north) -- (rect2_4.south);
    \draw [-latex,ultra thick,color=green!40!gray] (rect2_4.east) -- (rect2_5.west);
    \draw [-latex,ultra thick,color=green!40!gray] (rect2_5.east) -- (rect2_6.west);
    
    % output
    \node[rect1] (rect1_4) at (11.8, 0) {};
    \node[rect1] (rect1_5) at (12.3, 0) {};
    \node[rect1] (rect1_6) at (12.8, 0) {};
    \draw [-latex,ultra thick,color=yellow!120!gray] (rect2_6.north) -- (rect1_4.south);
    \draw [-latex,ultra thick,color=green!40!gray] (rect1_4.east) -- (rect1_5.west);
    \draw [-latex,ultra thick,color=green!40!gray] (rect1_5.east) -- (rect1_6.west);
    \node[rect6] (rect6) at (13.3, 0) {};
    \draw [-latex,ultra thick,color=cyan] (rect1_6.east) -- (rect6.west);
    
    %\node[emptysmall] (output) at (15.3, 0) {\parbox{2cm}{\large Output \\ \large Segmentation \\ \large Map}};
    
    % segmentation map
    \node[inner sep=0pt] (segmentation_map) at (18.5, 0.3) {\includegraphics[scale = 3.65]{Figures/u-net_output_image.PNG}};
    
    % segmentation map text
    %\node[inner sep=0pt] (segm_map_text) at ($(segmentation_map.north)+(0, 0.7)$) %{\LARGE Predicted seg. map};
    
    % dashed line
    \draw [-latex,dashed,color=black!70] (rect6.north east) -- ($(segmentation_map.north west) + (0.55, -0.6)$);
    \draw [-latex,dashed,color=black!70] (rect6.south east) -- ($(segmentation_map.south west) + (0.5, 0.25)$);
    
    % combine paths
    \draw [-latex,thick,color=black] ($(rect1_3.east)+(1, 0)$) -- ($(rect1_4.east)+(-1, 0)$);
    \draw [-latex,thick,color=black] ($(rect2_3.east)+(1, 0)$) -- ($(rect2_4.east)+(-1, 0)$);
    \draw [-latex,thick,color=black] ($(rect3_3.east)+(1, 0)$) -- ($(rect3_4.east)+(-1, 0)$);
    \draw [-latex,thick,color=black] ($(rect4_3.east)+(0.5, 0)$) -- ($(rect4_4.east)+(-0.75, 0)$);
    
    % U-Net text node
    %\node[inner sep=0pt] (gt_text) at (6.2, 2) {\huge U-Net};
    
    % legend
    % \draw[-latex,very thick,color=green!40!gray] (15, -5) -- (16, -5);
    % \node[emptysmall] (conv) at (17.9, -5) {Conv 3x3x3 ReLU};
    
    % \draw[-latex,very thick,color=cyan] (15, -5.5) -- (16, -5.5);
    % \node[emptysmall] (conv1x1) at (17.35, -5.5) {Conv 1x1x1};
    
    % \draw[-latex,thick,color=black] (15, -6) -- (16, -6);
    % \node[emptysmall] (copy) at (16.6, -6) {Copy};
    
    % \draw[-latex,very thick,color=cyan!50!gray] (15.5, -6.3) -- (15.5, -6.8);
    % \node[emptysmall] (pooling) at (17.95, -6.6) {Avg pooling 2x2x2};
    
    % \draw[-latex,very thick,color=yellow!120!gray] (15.5, -7.4) -- (15.5, -6.9);
    % \node[emptysmall] (pooling) at (17.6, -7.2) {Up conv 2x2x2};
    
    % White space at the end
    \node[] () [below = 1.5em] at (rect5_1.south) {};
    
\end{tikzpicture}

